Coherence scale of magnetic fields generated in early-time forward shocks of GRBs

We report the earliest-ever detection of optical polarization from a GRB forward shock (GRB 141220A), measured $129.5-204.3\,$s after the burst using the multi-colour RINGO3 optical polarimeter on the 2-m fully autonomous robotic Liverpool Telescope. The temporal decay gradient of the optical light curves from $86\,$s to $\sim 2200\,$s post-burst is typical of classical forward shocks with $\alpha = 1.091 \pm 0.008$. The low optical polarization $P_{BV} = 2.8_{- 1.6} ^{+ 2.0} \, \%$ (2$\sigma$) at mean time $\sim 168\,$s post-burst is compatible with being induced by the host galaxy dust ($A_{V, {\rm HG}}= 0.71 \pm 0.15 \,$mag), leaving low polarization intrinsic to the GRB emission itself -- as theoretically predicted for forward shocks and consistent with previous detections of low degrees of optical polarization in GRB afterglows observed hours to days after the burst. The current sample of early-time polarization data from forward shocks suggests polarization from (a) the Galactic and host galaxy dust properties (i.e. $P \sim 1\%-3\%$), (b) contribution from a polarized reverse shock (GRB deceleration time, jet magnetization) or (c) forward shock intrinsic polarization (i.e. $P \leq 2\%$), which depends on the magnetic field coherence length scale and the size of the observable emitting region (burst energetics, circumburst density).

==> tab1.txt <==
Title:Coherence scale of magnetic fields generated in early time forward shocks of Gamma Ray Bursts
Authors: N. Jordana-Mitjans, C. G. Mundell, R. J. Smith, C. Guidorzi, M. Marongiu,
S. Kobayashi, A. Gomboc, M. Shrestha and I. A. Steele
Table: The GRB 141220A photometry in RINGO3 BV/R/I bands, SkyCam-Z r-equivalent band and IO:O r band.
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1- 11 A11    ---     Band    Bandpass name
  12- 17 F6.1   s       tmid    Mean observing time
  18- 22 F5.1   s       texp/2  Half of the length of the observation window
  23- 27 F5.2   mag     mag     Magnitudes
  28- 31 F4.2   mag   e_mag     Magnitudes uncertainty
  32-  0 8.2E   Jy      flux    Flux density
  32-  0 7.1E   Jy    e_flux    Flux density uncertainty
--------------------------------------------------------------------------------
Note (1):   Magnitudes and flux density values are corrected for atmospheric and Galactic extinction
--------------------------------------------------------------------------------
BV,   130.1,     0.6,   15.73,    0.08,1.86E-03, 1.3E-04 
BV,   131.3,     0.6,   15.76,    0.08,1.81E-03, 1.3E-04 
BV,   132.4,     0.6,   15.78,    0.08,1.77E-03, 1.3E-04 
BV,   133.6,     0.6,   15.88,    0.08,1.61E-03, 1.2E-04 
BV,   134.7,     0.6,   15.80,    0.08,1.74E-03, 1.3E-04 
BV,   135.9,     0.6,   15.82,    0.08,1.71E-03, 1.3E-04 
BV,   137.0,     0.6,   15.76,    0.08,1.80E-03, 1.3E-04 
BV,   138.2,     0.6,   15.77,    0.08,1.80E-03, 1.3E-04 
BV,   139.3,     0.6,   15.80,    0.08,1.74E-03, 1.3E-04 
BV,   140.5,     0.6,   15.78,    0.08,1.78E-03, 1.3E-04 
BV,   141.6,     0.6,   15.81,    0.08,1.72E-03, 1.3E-04 
BV,   142.8,     0.6,   15.84,    0.08,1.68E-03, 1.2E-04 
BV,   143.9,     0.6,   15.88,    0.08,1.62E-03, 1.2E-04 
BV,   145.1,     0.6,   15.86,    0.08,1.64E-03, 1.2E-04 
BV,   146.2,     0.6,   15.81,    0.08,1.72E-03, 1.3E-04 
BV,   147.4,     0.6,   15.88,    0.08,1.61E-03, 1.2E-04 
BV,   148.5,     0.6,   15.81,    0.08,1.73E-03, 1.3E-04 
BV,   149.7,     0.6,   15.98,    0.08,1.48E-03, 1.1E-04 
BV,   150.8,     0.6,   15.91,    0.08,1.57E-03, 1.2E-04 
BV,   152.0,     0.6,   15.99,    0.08,1.46E-03, 1.1E-04 
BV,   153.1,     0.6,   15.97,    0.08,1.48E-03, 1.1E-04 
BV,   154.3,     0.6,   15.94,    0.08,1.53E-03, 1.1E-04 
BV,   155.4,     0.6,   15.89,    0.08,1.60E-03, 1.2E-04 
BV,   156.6,     0.6,   15.95,    0.08,1.51E-03, 1.1E-04 
BV,   157.7,     0.6,   16.02,    0.08,1.42E-03, 1.1E-04 
BV,   158.9,     0.6,   16.01,    0.08,1.43E-03, 1.1E-04 
BV,   160.0,     0.6,   16.07,    0.08,1.36E-03, 1.0E-04 
BV,   161.2,     0.6,   16.08,    0.08,1.34E-03, 1.0E-04 
BV,   162.3,     0.6,   16.04,    0.08,1.40E-03, 1.1E-04 
BV,   163.5,     0.6,   15.99,    0.08,1.46E-03, 1.1E-04 
BV,   164.6,     0.6,   16.02,    0.08,1.43E-03, 1.1E-04 
BV,   165.8,     0.6,   16.04,    0.08,1.40E-03, 1.0E-04 
BV,   166.9,     0.6,   16.03,    0.08,1.41E-03, 1.1E-04 
BV,   168.1,     0.6,   16.11,    0.08,1.30E-03, 9.9E-05 
BV,   169.2,     0.6,   16.05,    0.08,1.39E-03, 1.0E-04 
BV,   170.4,     0.6,   16.11,    0.08,1.31E-03, 9.9E-05 
BV,   171.5,     0.6,   16.06,    0.08,1.37E-03, 1.0E-04 
BV,   172.7,     0.6,   16.05,    0.08,1.38E-03, 1.0E-04 
BV,   173.8,     0.6,   16.14,    0.08,1.27E-03, 9.7E-05 
BV,   175.6,     1.1,   16.13,    0.08,1.29E-03, 9.1E-05 
BV,   177.3,     0.6,   16.08,    0.08,1.34E-03, 1.0E-04 
BV,   178.4,     0.6,   16.14,    0.08,1.28E-03, 9.7E-05 
BV,   179.6,     0.6,   16.19,    0.08,1.22E-03, 9.4E-05 
BV,   180.8,     0.6,   16.09,    0.08,1.33E-03, 1.0E-04 
BV,   181.9,     0.6,   16.21,    0.08,1.19E-03, 9.2E-05 
BV,   183.1,     0.6,   16.20,    0.08,1.21E-03, 9.3E-05 
BV,   184.2,     0.6,   16.14,    0.08,1.27E-03, 9.7E-05 
BV,   185.3,     0.6,   16.18,    0.08,1.22E-03, 9.4E-05 
BV,   186.5,     0.6,   16.21,    0.08,1.19E-03, 9.2E-05 
BV,   187.7,     0.6,   16.17,    0.08,1.23E-03, 9.5E-05 
BV,   188.8,     0.6,   16.31,    0.09,1.09E-03, 8.6E-05 
BV,   189.9,     0.6,   16.30,    0.09,1.09E-03, 8.6E-05 
BV,   191.1,     0.6,   16.22,    0.08,1.18E-03, 9.2E-05 
BV,   192.2,     0.6,   16.27,    0.09,1.13E-03, 8.9E-05 
BV,   193.4,     0.6,   16.25,    0.09,1.14E-03, 8.9E-05 
BV,   194.6,     0.6,   16.25,    0.09,1.14E-03, 8.9E-05 
BV,   195.7,     0.6,   16.21,    0.08,1.19E-03, 9.2E-05 
BV,   196.9,     0.6,   16.29,    0.09,1.11E-03, 8.7E-05 
BV,   198.0,     0.6,   16.25,    0.09,1.15E-03, 9.0E-05 
BV,   199.2,     0.6,   16.20,    0.08,1.20E-03, 9.3E-05 
BV,   200.3,     0.6,   16.23,    0.08,1.17E-03, 9.1E-05 
BV,   201.5,     0.6,   16.19,    0.08,1.21E-03, 9.3E-05 
BV,   202.6,     0.6,   16.28,    0.09,1.12E-03, 8.8E-05 
BV,   203.8,     0.6,   16.22,    0.08,1.18E-03, 9.1E-05 
BV,   204.9,     0.6,   16.37,    0.09,1.03E-03, 8.2E-05 
BV,   206.1,     0.6,   16.30,    0.09,1.09E-03, 8.7E-05 
BV,   207.2,     0.6,   16.32,    0.09,1.08E-03, 8.6E-05 
BV,   208.4,     0.6,   16.29,    0.09,1.11E-03, 8.8E-05 
BV,   209.5,     0.6,   16.38,    0.09,1.02E-03, 8.2E-05 
BV,   210.7,     0.6,   16.34,    0.09,1.06E-03, 8.4E-05 
BV,   211.8,     0.6,   16.36,    0.09,1.04E-03, 8.3E-05 
BV,   213.0,     0.6,   16.29,    0.09,1.11E-03, 8.7E-05 
BV,   214.1,     0.6,   16.32,    0.09,1.08E-03, 8.5E-05 
BV,   215.8,     1.1,   16.47,    0.08,9.35E-04, 6.9E-05 
BV,   217.6,     0.6,   16.38,    0.09,1.02E-03, 8.2E-05 
BV,   218.7,     0.6,   16.44,    0.09,9.66E-04, 7.9E-05 
BV,   219.9,     0.6,   16.41,    0.09,9.95E-04, 8.0E-05 
BV,   221.0,     0.6,   16.39,    0.09,1.01E-03, 8.2E-05 
BV,   222.2,     0.6,   16.32,    0.09,1.07E-03, 8.5E-05 
BV,   223.3,     0.6,   16.39,    0.09,1.01E-03, 8.1E-05 
BV,   224.5,     0.6,   16.34,    0.09,1.06E-03, 8.4E-05 
BV,   225.6,     0.6,   16.43,    0.09,9.79E-04, 7.9E-05 
BV,   226.8,     0.6,   16.43,    0.09,9.75E-04, 7.9E-05 
BV,   227.9,     0.6,   16.43,    0.09,9.73E-04, 7.9E-05 
BV,   229.1,     0.6,   16.44,    0.09,9.64E-04, 7.8E-05 
BV,   230.2,     0.6,   16.38,    0.09,1.02E-03, 8.2E-05 
BV,   232.0,     1.1,   16.50,    0.08,9.12E-04, 6.8E-05 
BV,   233.7,     0.6,   16.36,    0.09,1.04E-03, 8.3E-05 
BV,   234.8,     0.6,   16.54,    0.09,8.79E-04, 7.4E-05 
BV,   236.0,     0.6,   16.51,    0.09,9.01E-04, 7.5E-05 
BV,   237.1,     0.6,   16.50,    0.09,9.10E-04, 7.6E-05 
BV,   238.3,     0.6,   16.56,    0.09,8.66E-04, 7.3E-05 
BV,   239.4,     0.6,   16.48,    0.09,9.29E-04, 7.7E-05 
BV,   240.6,     0.6,   16.47,    0.09,9.35E-04, 7.7E-05 
BV,   241.7,     0.6,   16.48,    0.09,9.33E-04, 7.7E-05 
BV,   242.9,     0.6,   16.48,    0.09,9.29E-04, 7.7E-05 
BV,   244.0,     0.6,   16.68,    0.10,7.77E-04, 6.8E-05 
BV,   245.2,     0.6,   16.44,    0.09,9.63E-04, 7.8E-05 
BV,   246.3,     0.6,   16.50,    0.09,9.12E-04, 7.5E-05 
BV,   247.5,     0.6,   16.54,    0.09,8.83E-04, 7.4E-05 
BV,   248.6,     0.6,   16.55,    0.09,8.75E-04, 7.4E-05 
BV,   249.8,     0.6,   16.59,    0.09,8.43E-04, 7.2E-05 
BV,   250.9,     0.6,   16.56,    0.09,8.63E-04, 7.3E-05 
BV,   252.1,     0.6,   16.56,    0.09,8.62E-04, 7.3E-05 
BV,   253.2,     0.6,   16.59,    0.09,8.37E-04, 7.1E-05 
BV,   254.4,     0.6,   16.61,    0.09,8.23E-04, 7.1E-05 
BV,   255.5,     0.6,   16.66,    0.10,7.86E-04, 6.9E-05 
BV,   256.7,     0.6,   16.50,    0.09,9.17E-04, 7.6E-05 
BV,   257.8,     0.6,   16.63,    0.09,8.12E-04, 7.0E-05 
BV,   259.0,     0.6,   16.56,    0.09,8.66E-04, 7.3E-05 
BV,   260.1,     0.6,   16.67,    0.09,7.84E-04, 6.8E-05 
BV,   261.4,     0.6,   16.61,    0.09,8.23E-04, 7.1E-05 
BV,   262.4,     0.6,   16.62,    0.09,8.16E-04, 7.0E-05 
BV,   263.6,     0.6,   16.57,    0.09,8.54E-04, 7.2E-05 
BV,   264.7,     0.6,   16.54,    0.09,8.81E-04, 7.4E-05 
BV,   265.9,     0.6,   16.68,    0.10,7.70E-04, 6.7E-05 
BV,   267.0,     0.6,   16.71,    0.10,7.49E-04, 6.7E-05 
BV,   268.2,     0.6,   16.64,    0.09,8.01E-04, 6.9E-05 
BV,   269.3,     0.6,   16.67,    0.10,7.80E-04, 6.8E-05 
BV,   270.5,     0.6,   16.61,    0.09,8.27E-04, 7.0E-05 
BV,   271.6,     0.6,   16.66,    0.09,7.89E-04, 6.8E-05 
BV,   272.8,     0.6,   16.70,    0.10,7.59E-04, 6.7E-05 
BV,   273.9,     0.6,   16.77,    0.10,7.10E-04, 6.4E-05 
BV,   275.1,     0.6,   16.59,    0.09,8.44E-04, 7.1E-05 
BV,   276.2,     0.6,   16.73,    0.10,7.39E-04, 6.6E-05 
BV,   277.4,     0.6,   16.62,    0.09,8.16E-04, 7.0E-05 
BV,   278.5,     0.6,   16.66,    0.10,7.88E-04, 6.9E-05 
BV,   279.7,     0.6,   16.71,    0.10,7.55E-04, 6.7E-05 
BV,   280.8,     0.6,   16.64,    0.09,8.05E-04, 7.0E-05 
BV,   282.0,     0.6,   16.69,    0.10,7.66E-04, 6.7E-05 
BV,   283.2,     0.6,   16.73,    0.10,7.35E-04, 6.6E-05 
BV,   284.9,     1.1,   16.73,    0.08,7.40E-04, 5.8E-05 
BV,   286.6,     0.6,   16.69,    0.10,7.65E-04, 6.7E-05 
BV,   287.7,     0.6,   16.77,    0.10,7.10E-04, 6.4E-05 
BV,   288.9,     0.6,   16.69,    0.10,7.68E-04, 6.8E-05 
BV,   290.1,     0.6,   16.73,    0.10,7.41E-04, 6.6E-05 
BV,   291.2,     0.6,   16.76,    0.10,7.16E-04, 6.5E-05 
BV,   292.3,     0.6,   16.72,    0.10,7.48E-04, 6.6E-05 
BV,   293.5,     0.6,   16.71,    0.10,7.52E-04, 6.7E-05 
BV,   294.6,     0.6,   16.67,    0.10,7.82E-04, 6.8E-05 
BV,   295.8,     0.6,   16.75,    0.10,7.28E-04, 6.5E-05 
BV,   296.9,     0.6,   16.80,    0.10,6.91E-04, 6.3E-05 
BV,   298.1,     0.6,   16.89,    0.10,6.34E-04, 6.0E-05 
BV,   299.2,     0.6,   16.83,    0.10,6.76E-04, 6.2E-05 
BV,   300.4,     0.6,   16.74,    0.10,7.32E-04, 6.6E-05 
BV,   301.5,     0.6,   16.68,    0.10,7.73E-04, 6.7E-05 
BV,   302.7,     0.6,   16.74,    0.10,7.34E-04, 6.6E-05 
BV,   303.9,     0.6,   16.80,    0.10,6.90E-04, 6.3E-05 
BV,   305.0,     0.6,   16.73,    0.10,7.37E-04, 6.6E-05 
BV,   306.7,     1.1,   16.80,    0.09,6.93E-04, 5.5E-05 
BV,   308.4,     0.6,   16.73,    0.10,7.35E-04, 6.6E-05 
BV,   309.6,     0.6,   16.87,    0.10,6.51E-04, 6.1E-05 
BV,   310.8,     0.6,   16.64,    0.09,8.05E-04, 6.9E-05 
BV,   311.9,     0.6,   16.75,    0.10,7.22E-04, 6.5E-05 
BV,   313.1,     0.6,   16.77,    0.10,7.14E-04, 6.5E-05 
BV,   314.2,     0.6,   16.80,    0.10,6.95E-04, 6.4E-05 
BV,   315.4,     0.6,   16.69,    0.10,7.67E-04, 6.7E-05 
BV,   316.5,     0.6,   16.84,    0.10,6.68E-04, 6.2E-05 
BV,   317.6,     0.6,   16.77,    0.10,7.14E-04, 6.4E-05 
BV,   319.4,     1.1,   16.81,    0.09,6.89E-04, 5.5E-05 
BV,   321.1,     0.6,   16.86,    0.10,6.56E-04, 6.2E-05 
BV,   322.3,     0.6,   16.80,    0.10,6.95E-04, 6.3E-05 
BV,   323.4,     0.6,   16.84,    0.10,6.68E-04, 6.2E-05 
BV,   324.6,     0.6,   16.89,    0.10,6.39E-04, 6.0E-05 
BV,   325.7,     0.6,   16.89,    0.10,6.37E-04, 6.0E-05 
BV,   326.9,     0.6,   16.79,    0.10,7.00E-04, 6.4E-05 
BV,   328.0,     0.6,   16.86,    0.10,6.55E-04, 6.1E-05 
BV,   329.2,     0.6,   16.77,    0.10,7.09E-04, 6.5E-05 
BV,   330.3,     0.6,   16.80,    0.10,6.92E-04, 6.3E-05 
BV,   331.5,     0.6,   16.83,    0.10,6.75E-04, 6.2E-05 
BV,   332.6,     0.6,   16.87,    0.10,6.50E-04, 6.2E-05 
BV,   333.8,     0.6,   16.80,    0.10,6.93E-04, 6.4E-05 
BV,   334.9,     0.6,   16.73,    0.10,7.37E-04, 6.6E-05 
BV,   336.1,     0.6,   16.91,    0.10,6.23E-04, 5.9E-05 
BV,   337.2,     0.6,   16.75,    0.10,7.26E-04, 6.5E-05 
BV,   338.4,     0.6,   16.88,    0.10,6.45E-04, 6.1E-05 
BV,   339.5,     0.6,   16.98,    0.11,5.86E-04, 5.8E-05 
BV,   340.7,     0.6,   16.87,    0.10,6.47E-04, 6.1E-05 
BV,   341.8,     0.6,   16.71,    0.10,7.50E-04, 6.7E-05 
BV,   343.0,     0.6,   16.78,    0.10,7.07E-04, 6.4E-05 
BV,   344.1,     0.6,   16.75,    0.10,7.25E-04, 6.5E-05 
BV,   345.3,     0.6,   16.92,    0.10,6.21E-04, 6.0E-05 
BV,   346.4,     0.6,   16.80,    0.10,6.95E-04, 6.4E-05 
BV,   347.6,     0.6,   16.84,    0.10,6.66E-04, 6.3E-05 
BV,   348.7,     0.6,   16.86,    0.10,6.56E-04, 6.2E-05 
BV,   349.9,     0.6,   16.97,    0.11,5.94E-04, 6.0E-05 
BV,   351.0,     0.6,   16.82,    0.10,6.81E-04, 6.3E-05 
BV,   352.2,     0.6,   16.94,    0.11,6.10E-04, 6.0E-05 
BV,   353.3,     0.6,   16.86,    0.10,6.57E-04, 6.3E-05 
BV,   354.6,     0.6,   16.83,    0.10,6.76E-04, 6.4E-05 
BV,   355.6,     0.6,   16.74,    0.10,7.35E-04, 6.7E-05 
BV,   356.8,     0.6,   16.88,    0.10,6.44E-04, 6.2E-05 
BV,   357.9,     0.6,   16.84,    0.10,6.66E-04, 6.4E-05 
BV,   359.1,     0.6,   16.83,    0.10,6.76E-04, 6.4E-05 
BV,   360.2,     0.6,   16.85,    0.10,6.59E-04, 6.3E-05 
BV,   361.4,     0.6,   16.88,    0.11,6.41E-04, 6.2E-05 
BV,   362.5,     0.6,   17.00,    0.11,5.78E-04, 6.0E-05 
BV,   363.7,     0.6,   16.88,    0.11,6.41E-04, 6.3E-05 
BV,   364.8,     0.6,   16.95,    0.11,6.02E-04, 6.1E-05 
BV,   366.0,     0.6,   16.86,    0.10,6.53E-04, 6.3E-05 
BV,   367.7,     1.1,   16.84,    0.09,6.70E-04, 5.4E-05 
BV,   369.4,     0.6,   16.89,    0.11,6.39E-04, 6.2E-05 
BV,   370.6,     0.6,   16.75,    0.10,7.23E-04, 6.7E-05 
BV,   371.7,     0.6,   17.01,    0.11,5.72E-04, 5.8E-05 
BV,   372.9,     0.6,   16.88,    0.10,6.46E-04, 6.2E-05 
BV,   374.0,     0.6,   16.91,    0.11,6.28E-04, 6.1E-05 
BV,   375.2,     0.6,   16.89,    0.10,6.37E-04, 6.2E-05 
BV,   376.3,     0.6,   16.95,    0.11,6.02E-04, 6.0E-05 
BV,   377.5,     0.6,   17.00,    0.11,5.75E-04, 5.9E-05 
BV,   379.2,     1.1,   16.95,    0.09,6.00E-04, 5.0E-05 
BV,   380.9,     0.6,   16.84,    0.10,6.64E-04, 6.3E-05 
BV,   382.1,     0.6,   16.94,    0.11,6.10E-04, 6.0E-05 
BV,   383.2,     0.6,   17.01,    0.11,5.71E-04, 5.8E-05 
BV,   384.4,     0.6,   16.94,    0.11,6.11E-04, 6.1E-05 
BV,   385.5,     0.6,   16.99,    0.11,5.83E-04, 5.9E-05 
BV,   386.7,     0.6,   16.95,    0.11,6.03E-04, 6.0E-05 
BV,   387.8,     0.6,   17.17,    0.12,4.91E-04, 5.5E-05 
BV,   389.0,     0.6,   17.05,    0.11,5.52E-04, 5.7E-05 
BV,   390.1,     0.6,   16.88,    0.10,6.41E-04, 6.2E-05 
BV,   391.3,     0.6,   17.20,    0.12,4.78E-04, 5.4E-05 
BV,   392.4,     0.6,   17.05,    0.11,5.53E-04, 5.7E-05 
BV,   393.6,     0.6,   17.05,    0.11,5.49E-04, 5.7E-05 
BV,   394.7,     0.6,   16.94,    0.11,6.11E-04, 6.0E-05 
BV,   395.9,     0.6,   17.22,    0.12,4.72E-04, 5.3E-05 
BV,   397.0,     0.6,   17.01,    0.11,5.71E-04, 5.8E-05 
BV,   398.2,     0.6,   17.05,    0.11,5.48E-04, 5.7E-05 
BV,   399.3,     0.6,   16.94,    0.11,6.08E-04, 5.9E-05 
BV,   400.5,     0.6,   16.94,    0.11,6.11E-04, 6.0E-05 
BV,   402.2,     1.1,   17.13,    0.10,5.11E-04, 4.5E-05 
BV,   403.9,     0.6,   17.06,    0.11,5.47E-04, 5.6E-05 
BV,   405.1,     0.6,   16.93,    0.10,6.12E-04, 5.9E-05 
BV,   406.2,     0.6,   17.05,    0.11,5.48E-04, 5.6E-05 
BV,   407.4,     0.6,   17.26,    0.12,4.54E-04, 5.2E-05 
BV,   409.1,     1.1,   17.11,    0.10,5.20E-04, 4.5E-05 
BV,   410.8,     0.6,   17.06,    0.11,5.44E-04, 5.6E-05 
BV,   412.0,     0.6,   17.19,    0.12,4.84E-04, 5.3E-05 
BV,   413.1,     0.6,   17.08,    0.11,5.37E-04, 5.5E-05 
BV,   414.3,     0.6,   17.30,    0.12,4.37E-04, 5.1E-05 
BV,   415.4,     0.6,   17.14,    0.12,5.06E-04, 5.4E-05 
BV,   416.6,     0.6,   17.16,    0.12,4.97E-04, 5.3E-05 
BV,   417.7,     0.6,   17.14,    0.12,5.07E-04, 5.4E-05 
BV,   419.5,     1.1,   17.15,    0.10,5.02E-04, 4.5E-05 
BV,   421.2,     0.6,   17.24,    0.12,4.63E-04, 5.2E-05 
BV,   422.3,     0.6,   17.14,    0.12,5.04E-04, 5.3E-05 
BV,   423.5,     0.6,   17.27,    0.12,4.47E-04, 5.1E-05 
BV,   424.6,     0.6,   17.23,    0.12,4.65E-04, 5.2E-05 
BV,   425.8,     0.6,   17.20,    0.12,4.80E-04, 5.2E-05 
BV,   426.9,     0.6,   17.20,    0.12,4.81E-04, 5.2E-05 
BV,   428.1,     0.6,   17.20,    0.12,4.78E-04, 5.2E-05 
BV,   430.4,     1.7,   17.18,    0.09,4.89E-04, 4.0E-05 
BV,   433.3,     1.1,   17.27,    0.10,4.51E-04, 4.2E-05 
BV,   435.0,     0.6,   17.24,    0.12,4.62E-04, 5.2E-05 
BV,   436.1,     0.6,   17.15,    0.12,5.00E-04, 5.3E-05 
BV,   437.3,     0.6,   17.08,    0.11,5.34E-04, 5.5E-05 
BV,   438.4,     0.6,   17.21,    0.12,4.75E-04, 5.2E-05 
BV,   439.6,     0.6,   17.29,    0.12,4.43E-04, 5.1E-05 
BV,   440.7,     0.6,   17.14,    0.12,5.06E-04, 5.3E-05 
BV,   441.9,     0.6,   17.18,    0.12,4.86E-04, 5.3E-05 
BV,   443.0,     0.6,   17.13,    0.11,5.10E-04, 5.4E-05 
BV,   444.2,     0.6,   17.25,    0.12,4.58E-04, 5.2E-05 
BV,   445.4,     0.6,   17.28,    0.12,4.46E-04, 5.1E-05 
BV,   446.5,     0.6,   17.33,    0.13,4.27E-04, 4.9E-05 
BV,   447.6,     0.6,   17.33,    0.13,4.24E-04, 5.0E-05 
BV,   449.4,     1.1,   17.35,    0.10,4.19E-04, 4.0E-05 
BV,   451.1,     0.6,   17.35,    0.13,4.18E-04, 4.9E-05 
BV,   453.4,     1.7,   17.32,    0.09,4.29E-04, 3.7E-05 
BV,   455.7,     0.6,   17.34,    0.13,4.22E-04, 5.0E-05 
BV,   457.4,     1.1,   17.38,    0.10,4.07E-04, 3.9E-05 
BV,   459.1,     0.6,   17.24,    0.12,4.61E-04, 5.1E-05 
BV,   460.3,     0.6,   17.26,    0.12,4.55E-04, 5.1E-05 
BV,   461.4,     0.6,   17.16,    0.12,4.99E-04, 5.3E-05 
BV,   462.6,     0.6,   17.09,    0.11,5.31E-04, 5.5E-05 
BV,   463.8,     0.6,   17.11,    0.11,5.20E-04, 5.4E-05 
BV,   464.9,     0.6,   17.27,    0.12,4.49E-04, 5.0E-05 
BV,   466.1,     0.6,   17.14,    0.12,5.07E-04, 5.4E-05 
BV,   467.8,     1.1,   17.43,    0.11,3.88E-04, 3.8E-05 
BV,   470.1,     1.1,   17.37,    0.10,4.09E-04, 3.9E-05 
BV,   471.8,     0.6,   17.08,    0.11,5.36E-04, 5.5E-05 
BV,   473.0,     0.6,   17.27,    0.12,4.50E-04, 5.0E-05 
BV,   474.1,     0.6,   17.21,    0.12,4.73E-04, 5.1E-05 
BV,   475.3,     0.6,   17.33,    0.13,4.27E-04, 5.0E-05 
BV,   477.0,     1.1,   17.30,    0.10,4.39E-04, 4.1E-05 
BV,   478.7,     0.6,   17.28,    0.12,4.46E-04, 5.0E-05 
BV,   479.9,     0.6,   17.26,    0.12,4.54E-04, 5.1E-05 
BV,   481.6,     1.1,   17.43,    0.11,3.87E-04, 3.8E-05 
BV,   483.3,     0.6,   17.26,    0.12,4.53E-04, 5.0E-05 
BV,   485.6,     1.7,   17.31,    0.09,4.32E-04, 3.7E-05 
BV,   487.9,     0.6,   17.12,    0.11,5.14E-04, 5.3E-05 
BV,   489.1,     0.6,   17.32,    0.13,4.29E-04, 5.0E-05 
BV,   490.2,     0.6,   17.21,    0.12,4.73E-04, 5.1E-05 
BV,   491.9,     1.1,   17.49,    0.11,3.66E-04, 3.7E-05 
BV,   493.7,     0.6,   17.36,    0.13,4.16E-04, 4.9E-05 
BV,   494.8,     0.6,   17.26,    0.12,4.52E-04, 5.1E-05 
BV,   496.5,     1.1,   17.48,    0.11,3.70E-04, 3.7E-05 
BV,   498.3,     0.6,   17.33,    0.12,4.25E-04, 4.9E-05 
BV,   499.4,     0.6,   17.33,    0.12,4.24E-04, 4.9E-05 
BV,   500.6,     0.6,   17.35,    0.13,4.19E-04, 4.9E-05 
BV,   501.7,     0.6,   17.30,    0.12,4.38E-04, 5.0E-05 
BV,   503.4,     1.1,   17.36,    0.10,4.12E-04, 3.9E-05 
BV,   505.2,     0.6,   17.37,    0.13,4.09E-04, 4.8E-05 
BV,   506.3,     0.6,   17.34,    0.13,4.22E-04, 4.9E-05 
BV,   507.5,     0.6,   17.50,    0.12,3.62E-04, 3.9E-05 
BV,   509.2,     1.1,   17.43,    0.10,3.88E-04, 3.8E-05 
BV,   511.5,     1.1,   17.49,    0.11,3.66E-04, 3.7E-05 
BV,   513.2,     0.6,   17.30,    0.12,4.39E-04, 4.9E-05 
BV,   514.4,     0.6,   17.25,    0.12,4.57E-04, 5.0E-05 
BV,   515.5,     0.6,   17.37,    0.13,4.08E-04, 4.8E-05 
BV,   517.2,     1.1,   17.34,    0.10,4.21E-04, 3.9E-05 
BV,   519.0,     0.6,   17.45,    0.12,3.82E-04, 4.2E-05 
BV,   520.1,     0.6,   17.34,    0.12,4.20E-04, 4.8E-05 
BV,   521.9,     1.1,   17.44,    0.11,3.83E-04, 3.8E-05 
BV,   524.2,     1.1,   17.45,    0.11,3.79E-04, 3.7E-05 
BV,   525.9,     0.6,   17.34,    0.12,4.20E-04, 4.8E-05 
BV,   527.6,     1.1,   17.48,    0.11,3.71E-04, 3.7E-05 
BV,   529.9,     1.1,   17.56,    0.11,3.43E-04, 3.6E-05 
BV,   532.2,     1.1,   17.57,    0.11,3.39E-04, 3.5E-05 
BV,   534.5,     1.1,   17.54,    0.11,3.51E-04, 3.6E-05 
BV,   536.8,     1.1,   17.45,    0.11,3.81E-04, 3.7E-05 
BV,   539.1,     1.1,   17.62,    0.12,3.24E-04, 3.5E-05 
BV,   540.8,     0.6,   17.52,    0.12,3.55E-04, 3.9E-05 
BV,   542.0,     0.6,   17.36,    0.13,4.14E-04, 4.8E-05 
BV,   543.7,     1.1,   17.53,    0.11,3.53E-04, 3.6E-05 
BV,   546.0,     1.1,   17.60,    0.12,3.33E-04, 3.5E-05 
BV,   548.3,     1.1,   17.45,    0.11,3.82E-04, 3.8E-05 
BV,   550.6,     1.1,   17.52,    0.11,3.55E-04, 3.6E-05 
BV,   552.9,     1.1,   17.55,    0.11,3.46E-04, 3.6E-05 
BV,   555.2,     1.1,   17.61,    0.12,3.30E-04, 3.6E-05 
BV,   557.5,     1.1,   17.62,    0.12,3.25E-04, 3.5E-05 
BV,   559.8,     1.1,   17.55,    0.11,3.47E-04, 3.6E-05 
BV,   562.1,     1.1,   17.59,    0.12,3.35E-04, 3.8E-05 
BV,   564.4,     1.1,   17.50,    0.11,3.65E-04, 3.7E-05 
BV,   566.7,     1.1,   17.66,    0.12,3.13E-04, 3.6E-05 
BV,   569.0,     1.1,   17.56,    0.12,3.44E-04, 3.7E-05 
BV,   571.3,     1.1,   17.54,    0.12,3.51E-04, 3.7E-05 
BV,   573.6,     1.1,   17.60,    0.12,3.32E-04, 3.7E-05 
BV,   575.9,     1.1,   17.59,    0.13,3.34E-04, 3.9E-05 
BV,   578.2,     1.1,   17.44,    0.11,3.84E-04, 3.9E-05 
BV,   580.5,     1.1,   17.59,    0.12,3.36E-04, 3.7E-05 
BV,   582.8,     1.1,   17.52,    0.12,3.56E-04, 3.8E-05 
BV,   585.1,     1.1,   17.56,    0.12,3.44E-04, 3.8E-05 
BV,   587.4,     1.1,   17.57,    0.12,3.41E-04, 3.7E-05 
BV,   589.7,     1.1,   17.39,    0.11,4.01E-04, 4.0E-05 
BV,   592.0,     1.1,   17.41,    0.11,3.94E-04, 4.0E-05 
BV,   593.8,     0.6,   17.49,    0.13,3.68E-04, 4.3E-05 
BV,   596.1,     1.7,   17.61,    0.11,3.28E-04, 3.4E-05 
BV,   598.9,     1.1,   17.52,    0.12,3.57E-04, 3.8E-05 
BV,   601.2,     1.1,   17.51,    0.12,3.59E-04, 3.8E-05 
BV,   603.5,     1.1,   17.47,    0.11,3.74E-04, 3.9E-05 
BV,   606.4,     1.7,   17.60,    0.12,3.31E-04, 3.6E-05 
BV,   609.3,     1.1,   17.45,    0.11,3.79E-04, 3.9E-05 
BV,   611.7,     1.1,   17.51,    0.12,3.61E-04, 3.8E-05 
BV,   613.9,     1.1,   17.39,    0.11,4.02E-04, 4.0E-05 
BV,   616.2,     1.1,   17.66,    0.12,3.15E-04, 3.6E-05 
BV,   618.5,     1.1,   17.48,    0.11,3.70E-04, 3.8E-05 
BV,   620.8,     1.1,   17.49,    0.11,3.66E-04, 3.8E-05 
BV,   623.1,     1.1,   17.42,    0.11,3.91E-04, 4.0E-05 
BV,   625.4,     1.1,   17.51,    0.12,3.60E-04, 3.8E-05 
BV,   627.7,     1.1,   17.39,    0.11,4.00E-04, 4.0E-05 
BV,   630.0,     1.1,   17.45,    0.11,3.79E-04, 3.9E-05 
BV,   632.3,     1.1,   17.55,    0.12,3.46E-04, 3.8E-05 
BV,   634.6,     1.1,   17.53,    0.10,3.53E-04, 3.4E-05 
BV,   636.9,     1.1,   17.48,    0.11,3.70E-04, 3.8E-05 
BV,   639.2,     1.1,   17.48,    0.11,3.68E-04, 3.8E-05 
BV,   641.5,     1.1,   17.50,    0.11,3.64E-04, 3.8E-05 
BV,   643.8,     1.1,   17.61,    0.12,3.30E-04, 3.7E-05 
BV,   646.1,     1.1,   17.51,    0.11,3.60E-04, 3.7E-05 
BV,   648.4,     1.1,   17.51,    0.11,3.59E-04, 3.8E-05 
BV,   650.7,     1.1,   17.65,    0.12,3.17E-04, 3.6E-05 
BV,   653.6,     1.7,   17.68,    0.11,3.08E-04, 3.1E-05 
BV,   657.0,     1.7,   17.66,    0.11,3.14E-04, 3.2E-05 
BV,   659.3,     0.6,   17.80,    0.12,2.76E-04, 3.2E-05 
BV,   661.6,     1.7,   17.71,    0.11,2.98E-04, 3.1E-05 
BV,   665.1,     1.7,   17.70,    0.11,3.02E-04, 3.1E-05 
BV,   668.0,     1.1,   17.67,    0.12,3.10E-04, 3.6E-05 
BV,   670.3,     1.1,   17.62,    0.12,3.25E-04, 3.6E-05 
BV,   672.6,     1.1,   17.52,    0.12,3.57E-04, 3.8E-05 
BV,   674.9,     1.1,   17.56,    0.12,3.45E-04, 3.8E-05 
BV,   677.2,     1.1,   17.59,    0.12,3.33E-04, 3.7E-05 
BV,   680.0,     1.7,   17.67,    0.11,3.11E-04, 3.2E-05 
BV,   682.9,     1.1,   17.72,    0.13,2.97E-04, 3.5E-05 
BV,   684.6,     0.6,   17.77,    0.12,2.83E-04, 3.3E-05 
BV,   686.4,     1.1,   17.65,    0.12,3.16E-04, 3.6E-05 
BV,   688.8,     1.1,   17.61,    0.12,3.29E-04, 3.7E-05 
BV,   691.0,     1.1,   17.57,    0.12,3.41E-04, 3.7E-05 
BV,   693.3,     1.1,   17.62,    0.12,3.25E-04, 3.7E-05 
BV,   695.6,     1.1,   17.66,    0.12,3.13E-04, 3.5E-05 
BV,   697.9,     1.1,   17.70,    0.13,3.03E-04, 3.5E-05 
BV,   700.2,     1.1,   17.64,    0.12,3.18E-04, 3.6E-05 
BV,   703.0,     1.7,   17.91,    0.12,2.50E-04, 2.8E-05 
BV,   707.1,     2.3,   17.71,    0.10,3.01E-04, 2.8E-05 
BV,   711.1,     1.7,   17.82,    0.12,2.70E-04, 2.9E-05 
BV,   714.5,     1.7,   17.84,    0.12,2.67E-04, 2.9E-05 
BV,   717.4,     1.1,   17.80,    0.13,2.77E-04, 3.3E-05 
BV,   720.3,     1.7,   17.99,    0.13,2.32E-04, 2.7E-05 
BV,   723.8,     1.7,   17.75,    0.11,2.90E-04, 3.0E-05 
BV,   746.7,     1.7,   17.97,    0.12,2.36E-04, 2.7E-05 
BV,   749.6,     1.1,   17.78,    0.12,2.80E-04, 3.1E-05 
BV,   752.5,     1.7,   17.80,    0.12,2.76E-04, 3.0E-05 
BV,   756.0,     1.7,   17.67,    0.11,3.11E-04, 3.2E-05 
BV,   758.8,     1.1,   17.82,    0.12,2.72E-04, 3.0E-05 
BV,   761.8,     1.7,   17.81,    0.12,2.73E-04, 2.9E-05 
BV,   765.4,     1.7,   17.98,    0.13,2.33E-04, 2.7E-05 
BV,   768.1,     1.1,   17.75,    0.13,2.87E-04, 3.4E-05 
BV,   770.9,     1.7,   17.98,    0.12,2.34E-04, 2.7E-05 
BV,   774.4,     1.7,   17.89,    0.12,2.53E-04, 2.8E-05 
BV,   777.2,     1.1,   17.82,    0.12,2.72E-04, 2.9E-05 
BV,   780.7,     2.3,   17.98,    0.12,2.35E-04, 2.5E-05 
BV,   784.7,     1.7,   17.80,    0.12,2.75E-04, 2.9E-05 
BV,   787.6,     1.1,   17.75,    0.13,2.88E-04, 3.3E-05 
BV,   790.5,     1.7,   17.85,    0.12,2.63E-04, 2.8E-05 
BV,   793.9,     1.7,   18.00,    0.13,2.30E-04, 2.7E-05 
BV,   798.0,     2.3,   18.11,    0.13,2.07E-04, 2.4E-05 
BV,   802.0,     1.7,   17.81,    0.12,2.74E-04, 2.9E-05 
BV,   805.4,     1.7,   17.90,    0.12,2.51E-04, 2.8E-05 
BV,   808.9,     1.7,   17.98,    0.12,2.34E-04, 2.7E-05 
BV,   812.3,     1.7,   17.95,    0.12,2.41E-04, 2.7E-05 
BV,   815.2,     1.1,   17.70,    0.12,3.02E-04, 3.4E-05 
BV,   817.5,     1.1,   17.81,    0.12,2.73E-04, 3.1E-05 
BV,   820.4,     1.7,   17.90,    0.12,2.52E-04, 2.7E-05 
BV,   824.4,     2.3,   18.02,    0.12,2.24E-04, 2.4E-05 
BV,   828.5,     1.7,   17.80,    0.11,2.77E-04, 2.9E-05 
BV,   831.3,     1.1,   17.78,    0.13,2.81E-04, 3.3E-05 
BV,   834.2,     1.7,   17.89,    0.12,2.53E-04, 2.8E-05 
BV,   837.6,     1.7,   17.98,    0.13,2.34E-04, 2.7E-05 
BV,   841.1,     1.7,   17.98,    0.13,2.33E-04, 2.7E-05 
BV,   845.1,     2.3,   17.95,    0.12,2.40E-04, 2.6E-05 
BV,   849.7,     2.3,   18.11,    0.13,2.07E-04, 2.4E-05 
BV,   853.2,     1.1,   17.89,    0.13,2.55E-04, 3.0E-05 
BV,   856.1,     1.7,   17.91,    0.13,2.48E-04, 2.9E-05 
BV,   859.5,     1.7,   17.77,    0.12,2.83E-04, 3.1E-05 
BV,   863.0,     1.7,   17.86,    0.12,2.62E-04, 3.0E-05 
BV,   866.4,     1.7,   17.92,    0.13,2.47E-04, 2.9E-05 
BV,   870.4,     2.3,   17.97,    0.12,2.37E-04, 2.6E-05 
BV,   874.5,     1.7,   17.90,    0.12,2.52E-04, 2.9E-05 
BV,   878.5,     2.3,   18.03,    0.12,2.23E-04, 2.5E-05 
BV,   883.6,     2.9,   18.23,    0.13,1.86E-04, 2.2E-05 
BV,   888.3,     1.7,   17.93,    0.12,2.44E-04, 2.8E-05 
BV,   892.3,     2.3,   18.13,    0.12,2.03E-04, 2.3E-05 
BV,   896.9,     2.3,   18.13,    0.12,2.03E-04, 2.3E-05 
BV,   900.9,     1.7,   17.93,    0.12,2.44E-04, 2.8E-05 
BV,   904.9,     2.3,   18.16,    0.13,1.99E-04, 2.3E-05 
BV,   909.5,     2.3,   18.16,    0.13,1.98E-04, 2.3E-05 
BV,   914.1,     2.3,   18.17,    0.13,1.97E-04, 2.3E-05 
BV,   918.8,     2.3,   18.11,    0.12,2.07E-04, 2.4E-05 
BV,   923.4,     2.3,   18.15,    0.12,2.00E-04, 2.3E-05 
BV,   927.9,     2.3,   18.17,    0.13,1.96E-04, 2.3E-05 
BV,   932.6,     2.3,   18.16,    0.13,1.97E-04, 2.3E-05 
BV,   937.1,     2.3,   18.17,    0.13,1.96E-04, 2.3E-05 
BV,   942.3,     2.9,   18.19,    0.12,1.93E-04, 2.1E-05 
BV,   947.5,     2.3,   18.11,    0.12,2.07E-04, 2.3E-05 
BV,   952.1,     2.3,   18.11,    0.12,2.08E-04, 2.3E-05 
BV,   956.7,     2.3,   18.18,    0.13,1.95E-04, 2.3E-05 
BV,   962.5,     3.5,   18.30,    0.12,1.73E-04, 1.9E-05 
BV,   969.4,     3.5,   18.27,    0.12,1.79E-04, 2.0E-05 
BV,   975.7,     2.9,   18.22,    0.12,1.88E-04, 2.1E-05 
BV,   980.9,     2.3,   18.20,    0.13,1.92E-04, 2.3E-05 
BV,   984.9,     1.7,   18.01,    0.13,2.27E-04, 2.6E-05 
BV,   989.5,     2.9,   18.21,    0.12,1.89E-04, 2.1E-05 
BV,   994.7,     2.3,   18.19,    0.13,1.93E-04, 2.3E-05 
BV,   999.3,     2.3,   18.11,    0.12,2.06E-04, 2.3E-05 
BV,  1005.0,     3.5,   18.33,    0.12,1.69E-04, 1.9E-05 
BV,  1011.4,     2.9,   18.24,    0.12,1.84E-04, 2.1E-05 
BV,  1016.5,     2.3,   18.21,    0.13,1.89E-04, 2.2E-05 
BV,  1022.3,     3.5,   18.40,    0.13,1.59E-04, 1.9E-05 
BV,  1029.2,     3.5,   18.37,    0.12,1.63E-04, 1.9E-05 
BV,  1035.5,     2.9,   18.34,    0.13,1.68E-04, 2.0E-05 
BV,  1041.3,     2.9,   18.29,    0.13,1.75E-04, 2.0E-05 
BV,  1047.0,     2.9,   18.28,    0.12,1.76E-04, 2.0E-05 
BV,  1053.9,     4.0,   18.48,    0.13,1.47E-04, 1.7E-05 
BV,  1060.8,     2.9,   18.21,    0.12,1.90E-04, 2.1E-05 
BV,  1066.6,     2.9,   18.27,    0.12,1.79E-04, 2.1E-05 
BV,  1073.5,     4.0,   18.43,    0.13,1.54E-04, 1.8E-05 
BV,  1081.5,     4.0,   18.38,    0.12,1.62E-04, 1.8E-05 
BV,  1089.6,     4.0,   18.46,    0.13,1.50E-04, 1.8E-05 
BV,  1097.6,     4.0,   18.39,    0.13,1.61E-04, 1.9E-05 
BV,  1105.1,     3.5,   18.27,    0.12,1.79E-04, 2.1E-05 
BV,  1113.7,     5.2,   18.51,    0.13,1.43E-04, 1.7E-05 
BV,  1123.0,     4.0,   18.38,    0.13,1.61E-04, 1.9E-05 
BV,  1132.2,     5.2,   18.42,    0.12,1.56E-04, 1.7E-05 
BV,  1142.5,     5.2,   18.50,    0.12,1.45E-04, 1.7E-05 
BV,  1152.9,     5.2,   18.42,    0.12,1.55E-04, 1.7E-05 
BV,  1161.5,     3.5,   18.28,    0.12,1.77E-04, 2.0E-05 
BV,  1169.0,     4.0,   18.41,    0.13,1.57E-04, 1.9E-05 
BV,  1177.0,     4.0,   18.43,    0.13,1.54E-04, 1.8E-05 
BV,  1184.5,     3.5,   18.28,    0.13,1.77E-04, 2.1E-05 
BV,  1191.4,     3.5,   18.23,    0.12,1.85E-04, 2.1E-05 
BV,  1197.7,     2.9,   18.16,    0.12,1.98E-04, 2.2E-05 
BV,  1205.8,     5.2,   18.46,    0.12,1.50E-04, 1.7E-05 
BV,  1215.0,     4.0,   18.34,    0.12,1.67E-04, 1.9E-05 
BV,  1222.5,     3.5,   18.37,    0.13,1.64E-04, 1.9E-05 
BV,  1230.0,     4.0,   18.43,    0.13,1.54E-04, 1.8E-05 
BV,  1238.0,     4.0,   18.39,    0.12,1.60E-04, 1.8E-05 
BV,  1245.5,     3.5,   18.35,    0.12,1.66E-04, 1.9E-05 
BV,  1253.5,     4.6,   18.52,    0.13,1.42E-04, 1.7E-05 
BV,  1262.2,     4.0,   18.36,    0.12,1.64E-04, 1.8E-05 
BV,  1271.4,     5.2,   18.60,    0.13,1.32E-04, 1.6E-05 
BV,  1280.0,     3.5,   18.35,    0.12,1.67E-04, 1.9E-05 
BV,  1286.9,     3.5,   18.36,    0.12,1.65E-04, 1.9E-05 
BV,  1295.5,     5.2,   18.53,    0.12,1.40E-04, 1.6E-05 
BV,  1304.1,     3.5,   18.33,    0.12,1.70E-04, 1.9E-05 
BV,  1312.2,     4.6,   18.52,    0.13,1.41E-04, 1.7E-05 
BV,  1319.7,     2.9,   18.43,    0.12,1.54E-04, 1.8E-05 
BV,  1326.0,     3.5,   18.35,    0.13,1.66E-04, 2.0E-05 
BV,  1335.2,     5.8,   18.34,    0.11,1.68E-04, 1.7E-05 
BV,  1365.7,     5.2,   18.53,    0.12,1.41E-04, 1.6E-05 
BV,  1376.6,     5.8,   18.60,    0.13,1.32E-04, 1.5E-05 
BV,  1388.7,     6.3,   18.68,    0.13,1.23E-04, 1.5E-05 
BV,  1404.2,     9.2,   18.86,    0.13,1.03E-04, 1.2E-05 
BV,  1420.3,     6.9,   18.74,    0.13,1.16E-04, 1.4E-05 
BV,  1434.2,     6.9,   18.75,    0.13,1.15E-04, 1.4E-05 
BV,  1446.2,     5.2,   18.60,    0.13,1.31E-04, 1.5E-05 
BV,  1457.2,     5.8,   18.66,    0.13,1.25E-04, 1.5E-05 
BV,  1469.2,     6.3,   18.71,    0.13,1.19E-04, 1.4E-05 
BV,  1480.7,     5.2,   18.63,    0.13,1.29E-04, 1.5E-05 
BV,  1494.5,     8.6,   18.85,    0.12,1.05E-04, 1.2E-05 
BV,  1510.7,     7.5,   18.79,    0.13,1.10E-04, 1.3E-05 
BV,  1526.2,     8.1,   18.82,    0.13,1.08E-04, 1.3E-05 
BV,  1541.7,     7.5,   18.73,    0.12,1.17E-04, 1.4E-05 
BV,  1558.4,     9.2,   18.87,    0.13,1.03E-04, 1.2E-05 
BV,  1581.4,    13.8,   18.98,    0.13,9.30E-05, 1.1E-05 
BV,  1607.3,    12.1,   18.88,    0.13,1.02E-04, 1.2E-05 
BV,  1625.1,     5.8,   18.58,    0.13,1.35E-04, 1.6E-05 
BV,  1637.8,     6.9,   18.65,    0.13,1.26E-04, 1.5E-05 
BV,  1649.3,     4.6,   18.77,    0.13,1.13E-04, 1.3E-05 
BV,  1661.9,     8.1,   18.76,    0.13,1.14E-04, 1.3E-05 
BV,  1675.8,     5.8,   18.84,    0.13,1.06E-04, 1.3E-05 
BV,  1690.1,     8.6,   18.79,    0.13,1.11E-04, 1.3E-05 
BV,  1707.4,     8.6,   18.78,    0.13,1.11E-04, 1.3E-05 
BV,  1722.3,     6.3,   18.78,    0.13,1.12E-04, 1.3E-05 
BV,  1737.9,     9.2,   18.85,    0.13,1.05E-04, 1.2E-05 
BV,  1758.6,    11.5,   18.96,    0.13,9.40E-05, 1.1E-05 
BV,  1785.0,    15.0,   18.95,    0.13,9.50E-05, 1.1E-05 
BV,  1815.5,    15.5,   19.00,    0.13,9.20E-05, 1.1E-05 
BV,  1841.4,    10.3,   18.91,    0.13,9.90E-05, 1.2E-05 
BV,  1860.4,     8.6,   18.81,    0.13,1.09E-04, 1.3E-05 
BV,  1880.5,    11.5,   18.89,    0.13,1.01E-04, 1.2E-05 
BV,  1924.2,    32.2,   19.02,    0.12,9.00E-05, 1.0E-05 
r_SkyCamZ,    91.0,     5.0,   14.84,    0.17,4.21E-03, 6.8E-04 
r_SkyCamZ,   150.0,     5.0,   15.50,    0.16,2.29E-03, 3.4E-04 
r_SkyCamZ,   211.0,     5.0,   15.96,    0.24,1.50E-03, 3.3E-04 
r_SkyCamZ,   300.5,    35.5,   16.27,    0.21,1.13E-03, 2.2E-04 
r_SkyCamZ,   449.3,    65.0,   16.58,    0.22,8.50E-04, 1.7E-04 
r_IOO,  2013.0,     5.0,   18.46,    0.05,1.49E-04, 7.0E-06 
r_IOO,  2041.6,     5.0,   18.53,    0.05,1.40E-04, 7.0E-06 
r_IOO,  2070.1,     5.0,   18.59,    0.06,1.33E-04, 7.0E-06 
r_IOO,  2146.4,     5.0,   18.55,    0.07,1.38E-04, 9.0E-06 
r_IOO,  2174.9,     5.0,   18.73,    0.07,1.17E-04, 7.0E-06 
r_IOO,  2203.4,     5.0,   18.55,    0.06,1.38E-04, 8.0E-06 
R,   130.1,     0.6,   14.97,    0.10,2.83E-03, 2.5E-04 
R,   131.3,     0.6,   15.01,    0.10,2.72E-03, 2.4E-04 
R,   132.4,     0.6,   15.07,    0.10,2.59E-03, 2.4E-04 
R,   133.6,     0.6,   14.99,    0.10,2.78E-03, 2.5E-04 
R,   134.7,     0.6,   14.92,    0.10,2.97E-03, 2.6E-04 
R,   135.9,     0.6,   15.01,    0.10,2.74E-03, 2.5E-04 
R,   137.6,     1.1,   14.92,    0.08,2.96E-03, 2.3E-04 
R,   139.3,     0.6,   14.93,    0.10,2.95E-03, 2.6E-04 
R,   140.5,     0.6,   15.05,    0.10,2.63E-03, 2.4E-04 
R,   141.6,     0.6,   14.99,    0.10,2.79E-03, 2.5E-04 
R,   142.8,     0.6,   14.94,    0.10,2.91E-03, 2.5E-04 
R,   143.9,     0.6,   15.02,    0.10,2.72E-03, 2.4E-04 
R,   145.1,     0.6,   15.05,    0.10,2.64E-03, 2.4E-04 
R,   146.2,     0.6,   15.02,    0.10,2.71E-03, 2.5E-04 
R,   147.4,     0.6,   14.95,    0.10,2.89E-03, 2.5E-04 
R,   148.5,     0.6,   15.05,    0.10,2.63E-03, 2.4E-04 
R,   149.7,     0.6,   14.86,    0.09,3.15E-03, 2.7E-04 
R,   150.8,     0.6,   15.10,    0.10,2.53E-03, 2.3E-04 
R,   152.6,     1.1,   15.17,    0.09,2.37E-03, 1.9E-04 
R,   154.3,     0.6,   14.95,    0.10,2.88E-03, 2.5E-04 
R,   155.4,     0.6,   15.12,    0.10,2.48E-03, 2.3E-04 
R,   156.6,     0.6,   15.17,    0.10,2.36E-03, 2.3E-04 
R,   157.7,     0.6,   15.13,    0.10,2.44E-03, 2.3E-04 
R,   158.9,     0.6,   15.21,    0.10,2.28E-03, 2.2E-04 
R,   160.0,     0.6,   15.06,    0.10,2.62E-03, 2.4E-04 
R,   161.2,     0.6,   15.11,    0.10,2.49E-03, 2.3E-04 
R,   162.3,     0.6,   15.13,    0.10,2.44E-03, 2.3E-04 
R,   163.5,     0.6,   15.07,    0.10,2.59E-03, 2.4E-04 
R,   164.6,     0.6,   15.12,    0.10,2.48E-03, 2.3E-04 
R,   165.8,     0.6,   15.19,    0.10,2.33E-03, 2.2E-04 
R,   166.9,     0.6,   15.21,    0.11,2.27E-03, 2.2E-04 
R,   168.1,     0.6,   15.38,    0.11,1.94E-03, 2.0E-04 
R,   169.2,     0.6,   15.30,    0.11,2.09E-03, 2.1E-04 
R,   170.4,     0.6,   15.20,    0.10,2.29E-03, 2.2E-04 
R,   171.6,     0.6,   15.34,    0.11,2.01E-03, 2.1E-04 
R,   172.7,     0.6,   15.26,    0.11,2.18E-03, 2.1E-04 
R,   173.8,     0.6,   15.31,    0.11,2.07E-03, 2.1E-04 
R,   175.0,     0.6,   15.28,    0.11,2.13E-03, 2.1E-04 
R,   176.2,     0.6,   15.18,    0.10,2.33E-03, 2.2E-04 
R,   177.3,     0.6,   15.27,    0.11,2.15E-03, 2.1E-04 
R,   178.4,     0.6,   15.28,    0.11,2.14E-03, 2.1E-04 
R,   179.6,     0.6,   15.23,    0.11,2.23E-03, 2.2E-04 
R,   180.7,     0.6,   15.39,    0.11,1.93E-03, 2.0E-04 
R,   181.9,     0.6,   15.28,    0.11,2.14E-03, 2.1E-04 
R,   183.0,     0.6,   15.44,    0.12,1.83E-03, 2.0E-04 
R,   184.2,     0.6,   15.23,    0.11,2.24E-03, 2.2E-04 
R,   185.3,     0.6,   15.18,    0.10,2.34E-03, 2.2E-04 
R,   186.5,     0.6,   15.27,    0.11,2.16E-03, 2.1E-04 
R,   187.6,     0.6,   15.33,    0.11,2.04E-03, 2.1E-04 
R,   188.8,     0.6,   15.31,    0.11,2.08E-03, 2.1E-04 
R,   189.9,     0.6,   15.29,    0.11,2.11E-03, 2.1E-04 
R,   191.1,     0.6,   15.29,    0.11,2.11E-03, 2.1E-04 
R,   192.2,     0.6,   15.38,    0.10,1.95E-03, 1.8E-04 
R,   194.0,     1.1,   15.33,    0.09,2.05E-03, 1.7E-04 
R,   195.7,     0.6,   15.30,    0.11,2.10E-03, 2.1E-04 
R,   196.8,     0.6,   15.39,    0.11,1.93E-03, 2.0E-04 
R,   198.0,     0.6,   15.51,    0.12,1.72E-03, 1.9E-04 
R,   199.2,     0.6,   15.31,    0.11,2.08E-03, 2.1E-04 
R,   200.3,     0.6,   15.45,    0.12,1.82E-03, 2.0E-04 
R,   201.4,     0.6,   15.56,    0.12,1.66E-03, 1.9E-04 
R,   202.6,     0.6,   15.53,    0.12,1.69E-03, 1.9E-04 
R,   203.8,     0.6,   15.42,    0.12,1.88E-03, 2.0E-04 
R,   204.9,     0.6,   15.38,    0.12,1.95E-03, 2.1E-04 
R,   206.1,     0.6,   15.42,    0.12,1.87E-03, 2.0E-04 
R,   207.2,     0.6,   15.55,    0.12,1.66E-03, 1.9E-04 
R,   208.3,     0.6,   15.40,    0.12,1.91E-03, 2.0E-04 
R,   209.5,     0.6,   15.44,    0.12,1.84E-03, 2.0E-04 
R,   210.7,     0.6,   15.46,    0.12,1.81E-03, 2.0E-04 
R,   211.8,     0.6,   15.43,    0.12,1.86E-03, 2.0E-04 
R,   212.9,     0.6,   15.61,    0.13,1.58E-03, 1.8E-04 
R,   214.1,     0.6,   15.55,    0.12,1.66E-03, 1.9E-04 
R,   215.2,     0.6,   15.54,    0.12,1.69E-03, 1.9E-04 
R,   216.4,     0.6,   15.52,    0.12,1.71E-03, 1.9E-04 
R,   218.7,     1.7,   15.50,    0.09,1.74E-03, 1.4E-04 
R,   221.0,     0.6,   15.43,    0.12,1.86E-03, 2.0E-04 
R,   222.2,     0.6,   15.63,    0.13,1.55E-03, 1.8E-04 
R,   224.5,     1.7,   15.62,    0.09,1.56E-03, 1.3E-04 
R,   227.9,     1.7,   15.64,    0.09,1.53E-03, 1.3E-04 
R,   230.2,     0.6,   15.59,    0.13,1.60E-03, 1.9E-04 
R,   232.0,     1.1,   15.79,    0.11,1.34E-03, 1.4E-04 
R,   234.2,     1.1,   15.74,    0.11,1.39E-03, 1.4E-04 
R,   236.6,     1.1,   15.53,    0.10,1.70E-03, 1.6E-04 
R,   238.3,     0.6,   15.62,    0.13,1.56E-03, 1.8E-04 
R,   240.0,     1.1,   15.69,    0.11,1.46E-03, 1.4E-04 
R,   242.3,     1.1,   15.76,    0.11,1.37E-03, 1.4E-04 
R,   244.0,     0.6,   15.56,    0.12,1.65E-03, 1.9E-04 
R,   245.8,     1.1,   15.73,    0.11,1.40E-03, 1.4E-04 
R,   248.1,     1.1,   15.65,    0.10,1.52E-03, 1.5E-04 
R,   249.8,     0.6,   15.57,    0.13,1.63E-03, 1.9E-04 
R,   251.5,     1.1,   15.69,    0.11,1.46E-03, 1.4E-04 
R,   253.2,     0.6,   15.56,    0.12,1.65E-03, 1.9E-04 
R,   254.9,     1.1,   15.65,    0.10,1.52E-03, 1.5E-04 
R,   257.2,     1.1,   15.78,    0.11,1.35E-03, 1.4E-04 
R,   259.0,     0.6,   15.58,    0.12,1.62E-03, 1.9E-04 
R,   260.8,     1.1,   15.78,    0.11,1.34E-03, 1.4E-04 
R,   262.4,     0.6,   15.59,    0.13,1.60E-03, 1.8E-04 
R,   264.1,     1.1,   15.64,    0.10,1.53E-03, 1.5E-04 
R,   265.9,     0.6,   15.61,    0.13,1.57E-03, 1.8E-04 
R,   267.6,     1.1,   15.67,    0.11,1.49E-03, 1.5E-04 
R,   270.5,     1.7,   15.83,    0.10,1.29E-03, 1.2E-04 
R,   273.4,     1.1,   15.57,    0.10,1.63E-03, 1.5E-04 
R,   275.6,     1.1,   15.89,    0.12,1.21E-03, 1.3E-04 
R,   277.4,     0.6,   15.57,    0.12,1.64E-03, 1.9E-04 
R,   279.1,     1.1,   15.83,    0.11,1.29E-03, 1.3E-04 
R,   281.4,     1.1,   15.83,    0.11,1.28E-03, 1.4E-04 
R,   283.7,     1.1,   15.89,    0.12,1.22E-03, 1.3E-04 
R,   286.6,     1.7,   15.77,    0.10,1.37E-03, 1.2E-04 
R,   289.5,     1.1,   15.86,    0.12,1.26E-03, 1.3E-04 
R,   291.8,     1.1,   15.87,    0.12,1.25E-03, 1.3E-04 
R,   294.1,     1.1,   15.95,    0.12,1.15E-03, 1.3E-04 
R,   296.4,     1.1,   15.89,    0.12,1.22E-03, 1.3E-04 
R,   298.7,     1.1,   15.73,    0.11,1.40E-03, 1.4E-04 
R,   302.7,     2.9,   15.94,    0.10,1.16E-03, 1.0E-04 
R,   306.7,     1.1,   15.83,    0.11,1.28E-03, 1.4E-04 
R,   309.0,     1.1,   15.74,    0.11,1.39E-03, 1.4E-04 
R,   311.3,     1.1,   15.89,    0.12,1.21E-03, 1.3E-04 
R,   313.6,     1.1,   15.92,    0.12,1.18E-03, 1.3E-04 
R,   315.9,     1.1,   16.00,    0.12,1.10E-03, 1.3E-04 
R,   318.2,     1.1,   15.93,    0.12,1.18E-03, 1.3E-04 
R,   320.5,     1.1,   15.99,    0.12,1.11E-03, 1.3E-04 
R,   322.8,     1.1,   15.83,    0.11,1.28E-03, 1.3E-04 
R,   325.1,     1.1,   16.02,    0.12,1.08E-03, 1.2E-04 
R,   327.4,     1.1,   16.00,    0.12,1.10E-03, 1.3E-04 
R,   329.7,     1.1,   15.84,    0.11,1.28E-03, 1.3E-04 
R,   332.6,     1.7,   16.11,    0.12,9.91E-04, 1.1E-04 
R,   336.1,     1.7,   16.00,    0.11,1.10E-03, 1.1E-04 
R,   338.9,     1.1,   15.96,    0.12,1.14E-03, 1.3E-04 
R,   341.2,     1.1,   16.03,    0.13,1.07E-03, 1.2E-04 
R,   344.7,     2.3,   16.09,    0.10,1.01E-03, 9.8E-05 
R,   348.7,     1.7,   16.03,    0.11,1.07E-03, 1.1E-04 
R,   351.6,     1.1,   16.03,    0.13,1.07E-03, 1.3E-04 
R,   354.5,     1.7,   16.04,    0.11,1.06E-03, 1.1E-04 
R,   357.3,     1.1,   16.02,    0.13,1.08E-03, 1.3E-04 
R,   360.2,     1.7,   16.09,    0.11,1.01E-03, 1.1E-04 
R,   363.7,     1.7,   16.13,    0.12,9.72E-04, 1.1E-04 
R,   366.6,     1.1,   15.93,    0.12,1.17E-03, 1.3E-04 
R,   369.4,     1.7,   16.02,    0.11,1.08E-03, 1.1E-04 
R,   372.3,     1.1,   16.04,    0.13,1.06E-03, 1.2E-04 
R,   375.2,     1.7,   16.21,    0.12,9.04E-04, 1.0E-04 
R,   378.0,     1.1,   16.04,    0.13,1.06E-03, 1.2E-04 
R,   380.4,     1.1,   16.05,    0.13,1.05E-03, 1.2E-04 
R,   383.2,     1.7,   16.25,    0.12,8.72E-04, 1.0E-04 
R,   386.7,     1.7,   16.04,    0.11,1.06E-03, 1.1E-04 
R,   390.1,     1.7,   16.03,    0.11,1.07E-03, 1.1E-04 
R,   393.0,     1.1,   15.96,    0.12,1.14E-03, 1.3E-04 
R,   395.9,     1.7,   16.11,    0.12,9.94E-04, 1.1E-04 
R,   399.3,     1.7,   16.10,    0.11,1.01E-03, 1.1E-04 
R,   402.2,     1.1,   16.00,    0.12,1.10E-03, 1.3E-04 
R,   405.1,     1.7,   16.21,    0.12,9.03E-04, 1.0E-04 
R,   408.5,     1.7,   16.27,    0.13,8.56E-04, 9.9E-05 
R,   412.6,     2.3,   16.32,    0.12,8.18E-04, 9.0E-05 
R,   416.6,     1.7,   16.16,    0.12,9.48E-04, 1.0E-04 
R,   420.1,     1.7,   16.26,    0.13,8.66E-04, 1.0E-04 
R,   424.1,     2.3,   16.34,    0.12,8.00E-04, 8.8E-05 
R,   428.1,     1.7,   16.30,    0.13,8.35E-04, 9.8E-05 
R,   432.7,     2.9,   16.36,    0.11,7.87E-04, 8.1E-05 
R,   437.3,     1.7,   16.30,    0.13,8.35E-04, 9.9E-05 
R,   441.9,     2.9,   16.35,    0.11,7.96E-04, 8.3E-05 
R,   446.5,     1.7,   16.27,    0.13,8.58E-04, 9.9E-05 
R,   450.5,     2.3,   16.40,    0.12,7.58E-04, 8.7E-05 
R,   455.1,     2.3,   16.45,    0.13,7.27E-04, 8.5E-05 
R,   459.2,     1.7,   16.24,    0.12,8.82E-04, 1.0E-04 
R,   465.5,     4.6,   16.31,    0.10,8.27E-04, 7.4E-05 
R,   472.4,     2.3,   16.44,    0.13,7.31E-04, 8.5E-05 
R,   477.0,     2.3,   16.39,    0.12,7.68E-04, 8.7E-05 
R,   481.0,     1.7,   16.39,    0.12,7.67E-04, 8.5E-05 
R,   485.0,     2.3,   16.47,    0.13,7.16E-04, 8.5E-05 
R,   490.2,     2.9,   16.51,    0.12,6.88E-04, 7.7E-05 
R,   496.6,     3.5,   16.57,    0.12,6.50E-04, 7.2E-05 
R,   502.3,     2.3,   16.42,    0.12,7.49E-04, 8.6E-05 
R,   506.9,     2.3,   16.44,    0.13,7.36E-04, 8.6E-05 
R,   511.5,     2.3,   16.45,    0.13,7.23E-04, 8.5E-05 
R,   516.1,     2.3,   16.44,    0.13,7.32E-04, 8.6E-05 
R,   521.9,     3.5,   16.62,    0.12,6.20E-04, 7.1E-05 
R,   528.2,     2.9,   16.58,    0.13,6.47E-04, 7.6E-05 
R,   532.8,     1.7,   16.62,    0.13,6.21E-04, 7.4E-05 
R,   537.4,     2.9,   16.58,    0.13,6.45E-04, 7.5E-05 
R,   543.1,     2.9,   16.48,    0.12,7.04E-04, 7.8E-05 
R,   549.5,     3.5,   16.68,    0.13,5.85E-04, 6.9E-05 
R,   555.8,     2.9,   16.56,    0.12,6.59E-04, 7.6E-05 
R,   563.3,     4.6,   16.82,    0.13,5.18E-04, 6.0E-05 
R,   572.5,     4.6,   16.76,    0.12,5.48E-04, 6.2E-05 
R,   579.4,     2.3,   16.61,    0.12,6.24E-04, 6.8E-05 
R,   585.1,     3.5,   16.65,    0.13,6.03E-04, 7.0E-05 
R,   593.2,     4.6,   16.79,    0.12,5.29E-04, 6.1E-05 
R,   601.2,     3.5,   16.66,    0.12,5.98E-04, 6.9E-05 
R,   607.6,     2.9,   16.60,    0.13,6.35E-04, 7.5E-05 
R,   615.0,     4.6,   16.78,    0.12,5.35E-04, 6.1E-05 
R,   623.7,     4.0,   16.70,    0.12,5.76E-04, 6.6E-05 
R,   631.1,     3.5,   16.71,    0.13,5.72E-04, 6.8E-05 
R,   638.0,     3.5,   16.64,    0.12,6.11E-04, 7.0E-05 
R,   646.7,     5.2,   16.82,    0.12,5.15E-04, 5.8E-05 
R,   656.5,     4.6,   16.82,    0.13,5.19E-04, 6.1E-05 
R,   665.7,     4.6,   16.83,    0.13,5.12E-04, 6.0E-05 
R,   673.1,     2.9,   16.67,    0.13,5.96E-04, 7.0E-05 
R,   681.8,     5.8,   16.83,    0.12,5.12E-04, 5.6E-05 
R,   693.3,     5.8,   16.94,    0.13,4.63E-04, 5.5E-05 
R,   704.2,     5.2,   16.84,    0.12,5.07E-04, 5.8E-05 
R,   717.4,     8.1,   16.87,    0.11,4.93E-04, 5.1E-05 
R,   755.4,    10.3,   17.11,    0.13,3.96E-04, 4.7E-05 
R,   772.1,     6.3,   16.94,    0.12,4.62E-04, 5.2E-05 
R,   787.0,     8.6,   17.11,    0.13,3.95E-04, 4.6E-05 
R,   805.4,     9.8,   17.10,    0.13,4.00E-04, 4.7E-05 
R,   821.5,     6.3,   17.00,    0.13,4.40E-04, 5.2E-05 
R,   835.3,     7.5,   17.08,    0.13,4.08E-04, 4.8E-05 
R,   854.9,    12.1,   17.28,    0.13,3.39E-04, 4.0E-05 
R,   873.9,     6.9,   17.02,    0.13,4.28E-04, 5.0E-05 
R,   893.5,    12.7,   17.28,    0.13,3.39E-04, 4.0E-05 
R,   913.6,     7.5,   17.02,    0.12,4.31E-04, 5.0E-05 
R,   929.1,     8.1,   17.09,    0.13,4.03E-04, 4.7E-05 
R,   945.8,     8.6,   17.15,    0.13,3.82E-04, 4.5E-05 
R,   965.4,    10.9,   17.25,    0.13,3.46E-04, 4.1E-05 
R,   987.8,    11.5,   17.23,    0.13,3.53E-04, 4.1E-05 
R,  1008.5,     9.2,   17.17,    0.13,3.73E-04, 4.4E-05 
R,  1033.2,    15.5,   17.38,    0.13,3.09E-04, 3.6E-05 
R,  1062.0,    13.2,   17.35,    0.13,3.18E-04, 3.8E-05 
R,  1087.9,    12.7,   17.30,    0.13,3.31E-04, 3.8E-05 
R,  1115.5,    15.0,   17.38,    0.13,3.09E-04, 3.7E-05 
R,  1146.0,    15.5,   17.39,    0.13,3.06E-04, 3.6E-05 
R,  1187.4,    25.9,   17.55,    0.13,2.65E-04, 3.1E-05 
R,  1242.6,    29.3,   17.60,    0.13,2.51E-04, 2.9E-05 
R,  1306.5,    34.5,   17.53,    0.12,2.69E-04, 3.0E-05 
I,   130.1,     0.6,   14.36,    0.09,4.31E-03, 3.7E-04 
I,   131.2,     0.6,   14.37,    0.10,4.28E-03, 3.9E-04 
I,   132.4,     0.6,   14.39,    0.10,4.21E-03, 3.8E-04 
I,   133.6,     0.6,   14.52,    0.11,3.73E-03, 3.6E-04 
I,   134.7,     0.6,   14.50,    0.10,3.81E-03, 3.6E-04 
I,   135.8,     0.6,   14.51,    0.10,3.76E-03, 3.6E-04 
I,   137.0,     0.6,   14.39,    0.10,4.19E-03, 3.8E-04 
I,   138.2,     0.6,   14.52,    0.10,3.74E-03, 3.6E-04 
I,   139.3,     0.6,   14.45,    0.10,3.96E-03, 3.7E-04 
I,   140.4,     0.6,   14.61,    0.11,3.44E-03, 3.5E-04 
I,   141.6,     0.6,   14.57,    0.11,3.54E-03, 3.5E-04 
I,   142.8,     0.6,   14.55,    0.11,3.61E-03, 3.6E-04 
I,   143.9,     0.6,   14.73,    0.12,3.06E-03, 3.3E-04 
I,   145.1,     0.6,   14.51,    0.10,3.77E-03, 3.6E-04 
I,   146.2,     0.6,   14.49,    0.10,3.85E-03, 3.7E-04 
I,   147.4,     0.6,   14.61,    0.11,3.43E-03, 3.5E-04 
I,   148.5,     0.6,   14.55,    0.11,3.63E-03, 3.6E-04 
I,   149.7,     0.6,   14.51,    0.11,3.76E-03, 3.7E-04 
I,   150.8,     0.6,   14.69,    0.12,3.18E-03, 3.4E-04 
I,   152.0,     0.6,   14.68,    0.12,3.22E-03, 3.4E-04 
I,   153.1,     0.6,   14.47,    0.10,3.90E-03, 3.7E-04 
I,   154.3,     0.6,   14.60,    0.11,3.46E-03, 3.5E-04 
I,   155.4,     0.6,   14.67,    0.12,3.25E-03, 3.4E-04 
I,   156.6,     0.6,   14.50,    0.10,3.81E-03, 3.7E-04 
I,   157.7,     0.6,   14.71,    0.12,3.14E-03, 3.4E-04 
I,   159.4,     1.1,   14.86,    0.10,2.73E-03, 2.5E-04 
I,   161.7,     1.1,   14.81,    0.10,2.86E-03, 2.6E-04 
I,   163.5,     0.6,   14.71,    0.12,3.14E-03, 3.4E-04 
I,   164.6,     0.6,   14.76,    0.12,2.99E-03, 3.3E-04 
I,   165.8,     0.6,   14.67,    0.11,3.24E-03, 3.4E-04 
I,   166.9,     0.6,   14.78,    0.12,2.95E-03, 3.3E-04 
I,   168.6,     1.1,   14.91,    0.10,2.59E-03, 2.5E-04 
I,   170.9,     1.1,   14.99,    0.11,2.41E-03, 2.4E-04 
I,   173.2,     1.1,   14.90,    0.10,2.63E-03, 2.5E-04 
I,   175.5,     1.1,   14.89,    0.10,2.66E-03, 2.5E-04 
I,   177.3,     0.6,   14.76,    0.12,2.99E-03, 3.3E-04 
I,   178.4,     0.6,   14.80,    0.12,2.88E-03, 3.3E-04 
I,   180.1,     1.1,   14.89,    0.10,2.64E-03, 2.5E-04 
I,   182.4,     1.1,   14.82,    0.10,2.81E-03, 2.5E-04 
I,   184.8,     1.1,   14.86,    0.10,2.73E-03, 2.5E-04 
I,   186.5,     0.6,   14.78,    0.12,2.94E-03, 3.3E-04 
I,   188.2,     1.1,   14.84,    0.10,2.79E-03, 2.5E-04 
I,   190.5,     1.1,   14.98,    0.11,2.44E-03, 2.4E-04 
I,   192.2,     0.6,   14.91,    0.12,2.60E-03, 2.8E-04 
I,   193.9,     1.1,   15.10,    0.12,2.19E-03, 2.3E-04 
I,   195.7,     0.6,   14.87,    0.12,2.71E-03, 2.9E-04 
I,   197.4,     1.1,   15.11,    0.12,2.16E-03, 2.3E-04 
I,   199.7,     1.1,   14.96,    0.11,2.48E-03, 2.4E-04 
I,   202.0,     1.1,   14.89,    0.10,2.64E-03, 2.5E-04 
I,   204.3,     1.1,   15.07,    0.11,2.25E-03, 2.3E-04 
I,   206.6,     1.1,   14.99,    0.11,2.42E-03, 2.4E-04 
I,   209.5,     1.7,   15.23,    0.11,1.93E-03, 1.9E-04 
I,   212.4,     1.1,   14.97,    0.11,2.47E-03, 2.4E-04 
I,   214.7,     1.1,   15.20,    0.12,1.99E-03, 2.2E-04 
I,   217.0,     1.1,   15.17,    0.12,2.04E-03, 2.2E-04 
I,   219.3,     1.1,   15.23,    0.12,1.94E-03, 2.2E-04 
I,   221.6,     1.1,   15.13,    0.12,2.13E-03, 2.3E-04 
I,   223.9,     1.1,   15.21,    0.12,1.97E-03, 2.2E-04 
I,   226.2,     1.1,   15.17,    0.12,2.04E-03, 2.2E-04 
I,   227.9,     0.6,   15.07,    0.12,2.25E-03, 2.5E-04 
I,   230.2,     1.7,   15.17,    0.10,2.04E-03, 1.9E-04 
I,   233.1,     1.1,   15.06,    0.11,2.26E-03, 2.3E-04 
I,   235.9,     1.7,   15.26,    0.11,1.89E-03, 1.9E-04 
I,   240.0,     2.3,   15.17,    0.09,2.05E-03, 1.8E-04 
I,   243.4,     1.1,   15.20,    0.12,1.99E-03, 2.2E-04 
I,   246.3,     1.7,   15.19,    0.10,2.01E-03, 1.9E-04 
I,   249.2,     1.1,   15.19,    0.12,2.00E-03, 2.2E-04 
I,   251.5,     1.1,   15.18,    0.12,2.03E-03, 2.2E-04 
I,   254.3,     1.7,   15.24,    0.11,1.92E-03, 1.9E-04 
I,   258.4,     2.3,   15.21,    0.10,1.98E-03, 1.8E-04 
I,   263.0,     2.3,   15.42,    0.11,1.63E-03, 1.6E-04 
I,   267.0,     1.7,   15.38,    0.12,1.69E-03, 1.8E-04 
I,   271.0,     2.3,   15.48,    0.11,1.54E-03, 1.6E-04 
I,   275.1,     1.7,   15.38,    0.12,1.69E-03, 1.8E-04 
I,   279.1,     2.3,   15.48,    0.12,1.54E-03, 1.7E-04 
I,   283.7,     2.3,   15.46,    0.12,1.57E-03, 1.7E-04 
I,   288.3,     2.3,   15.48,    0.12,1.54E-03, 1.7E-04 
I,   292.9,     2.3,   15.46,    0.11,1.56E-03, 1.6E-04 
I,   296.9,     1.7,   15.38,    0.12,1.68E-03, 1.8E-04 
I,   299.8,     1.1,   15.48,    0.12,1.54E-03, 1.7E-04 
I,   302.7,     1.7,   15.47,    0.12,1.55E-03, 1.8E-04 
I,   306.7,     2.3,   15.64,    0.12,1.33E-03, 1.5E-04 
I,   311.3,     2.3,   15.54,    0.12,1.46E-03, 1.6E-04 
I,   315.3,     1.7,   15.44,    0.11,1.59E-03, 1.6E-04 
I,   319.4,     2.3,   15.47,    0.11,1.55E-03, 1.6E-04 
I,   323.9,     2.3,   15.56,    0.12,1.43E-03, 1.5E-04 
I,   328.6,     2.3,   15.60,    0.12,1.37E-03, 1.5E-04 
I,   332.6,     1.7,   15.50,    0.11,1.51E-03, 1.5E-04 
I,   337.2,     2.9,   15.72,    0.12,1.24E-03, 1.3E-04 
I,   342.4,     2.3,   15.65,    0.12,1.32E-03, 1.5E-04 
I,   347.5,     2.9,   15.78,    0.12,1.16E-03, 1.3E-04 
I,   352.7,     2.3,   15.66,    0.12,1.30E-03, 1.5E-04 
I,   357.3,     2.3,   15.61,    0.12,1.36E-03, 1.5E-04 
I,   362.5,     2.9,   15.74,    0.12,1.21E-03, 1.3E-04 
I,   367.7,     2.3,   15.60,    0.12,1.38E-03, 1.5E-04 
I,   372.9,     2.9,   15.75,    0.12,1.20E-03, 1.3E-04 
I,   378.6,     2.9,   15.81,    0.12,1.13E-03, 1.3E-04 
I,   384.4,     2.9,   15.70,    0.12,1.25E-03, 1.4E-04 
I,   390.1,     2.9,   15.79,    0.12,1.16E-03, 1.3E-04 
I,   397.0,     4.0,   15.92,    0.12,1.03E-03, 1.1E-04 
I,   404.5,     3.5,   15.86,    0.12,1.08E-03, 1.2E-04 
I,   410.2,     2.3,   15.78,    0.12,1.17E-03, 1.3E-04 
I,   416.6,     4.0,   15.94,    0.12,1.01E-03, 1.1E-04 
I,   424.6,     4.0,   16.00,    0.12,9.56E-04, 1.1E-04 
I,   432.1,     3.5,   15.86,    0.12,1.09E-03, 1.2E-04 
I,   438.4,     2.9,   15.81,    0.12,1.13E-03, 1.3E-04 
I,   445.9,     4.6,   15.97,    0.12,9.84E-04, 1.1E-04 
I,   455.7,     5.2,   16.10,    0.12,8.71E-04, 9.8E-05 
I,   464.3,     3.5,   15.89,    0.12,1.05E-03, 1.2E-04 
I,   471.2,     3.5,   15.88,    0.12,1.06E-03, 1.2E-04 
I,   478.7,     4.0,   15.99,    0.12,9.57E-04, 1.1E-04 
I,   487.9,     5.2,   16.07,    0.12,8.95E-04, 9.9E-05 
I,   498.2,     5.2,   16.05,    0.12,9.07E-04, 1.0E-04 
I,   509.2,     5.8,   16.11,    0.12,8.65E-04, 9.4E-05 
I,   520.1,     5.2,   16.06,    0.12,9.04E-04, 9.8E-05 
I,   529.3,     4.0,   15.99,    0.12,9.65E-04, 1.1E-04 
I,   540.8,     7.5,   16.25,    0.12,7.56E-04, 8.3E-05 
I,   555.8,     7.5,   16.29,    0.12,7.33E-04, 8.2E-05 
I,   569.6,     6.3,   16.22,    0.12,7.81E-04, 8.8E-05 
I,   585.7,     9.8,   16.43,    0.12,6.41E-04, 7.3E-05 
I,   604.7,     9.2,   16.41,    0.12,6.51E-04, 7.4E-05 
I,   620.8,     6.9,   16.23,    0.12,7.68E-04, 8.5E-05 
I,   634.6,     6.9,   16.25,    0.12,7.55E-04, 8.5E-05 
I,   649.0,     7.5,   16.29,    0.12,7.30E-04, 8.2E-05 
I,   669.7,    13.2,   16.55,    0.12,5.76E-04, 6.4E-05 
I,   689.8,     6.9,   16.23,    0.12,7.69E-04, 8.5E-05 
I,   711.1,    14.4,   16.46,    0.11,6.21E-04, 6.4E-05 
I,   758.8,    13.8,   16.68,    0.12,5.08E-04, 5.7E-05 
I,   782.4,     9.8,   16.50,    0.12,6.00E-04, 6.9E-05 
I,   802.0,     9.8,   16.48,    0.12,6.12E-04, 7.0E-05 
I,   825.5,    13.8,   16.76,    0.12,4.75E-04, 5.4E-05 
I,   851.4,    12.1,   16.52,    0.12,5.88E-04, 6.7E-05 
I,   884.2,    20.7,   16.71,    0.12,4.95E-04, 5.6E-05 
I,   922.8,    17.8,   16.77,    0.12,4.67E-04, 5.3E-05 
I,   963.0,    22.4,   16.98,    0.12,3.85E-04, 4.4E-05 
I,  1013.1,    27.6,   16.96,    0.12,3.94E-04, 4.5E-05 
I,  1063.1,    22.4,   16.97,    0.12,3.90E-04, 4.4E-05 
I,  1141.3,    55.8,   17.00,    0.12,3.78E-04, 4.3E-05 

